A geometric construction of the Witten genus, II

I give a rigorous construction of a 2-dimensional quantum field theory of maps from an elliptic curve to a compact complex manifold X, and I show that the partition function of this theory is the Witten genus of X. The results proved here were announced (in a slightly different form) in arXiv:1006.5422.

==> b_Koszul_duality.txt <==

\newcommand{\jhol}{\mscr{J}^{hol}}
\newpage
\section*{\Large Part I: Koszul duality and formal geometry}

In this paper, we are interested in quantum field theories where the fields are maps $\Sigma \to X$, where $\Sigma$ is a Riemann surface and $X$ is a complex manifold.  We would like to study such field theories using the approach to renormalization developed in \cite{Cos11}.   There, however, the spaces of fields are always assumed to be the sections of some vector bundle on the world-sheet manifold $\Sigma$. 

If we restrict our attention to those maps $f : \Sigma \to X$ which are in the formal neighbourhood of a constant map with value $x \in X$, then the techniques of \cite{Cos11} apply.  In that case, we can linearize $X$ near $x$, and then our space of fields becomes the sections of a trivial vector bundle on $X$.    We then have to ensure that any quantization is independent of the choice of linearization, but the homological techniques of \cite{Cos11} allow one to analyze this question.

Some more work is needed, however, if we want to consider fields $f : \Sigma \to X$ which are near \emph{some} constant map.  In this section, we will develop some homological techniques, related to Gelfand-Kazhdan's formal geometry, to deal with field theories of this nature.   The techniques developed here allow one to study a wide class of non-linear field theories, including all the theories of Alexandrov-Kontsevich-Schwartz-Zaboronsky \cite{AleKonSch95} type.  In this paper, however, we will only apply these results to holomorphic Chern-Simons theory.

\section{Curved $L_\infty$ algebras and complex manifolds}
\label{section_koszul}
We will start by giving a general definition of curved $L_\infty$ algebra.   Let $A$ be a differential graded commutative algebra, and let $I \subset A$ be a nilpotent ideal in $A$. 

We will let $A^\sharp$ denote the underlying graded algebra, with zero differential. 
\begin{definition}
A \emph{curved $L_\infty$ algebra over $A$} consists of a locally free finitely generated graded $A^\sharp$-modules $V$,  together with a derivation
$$\d :\what{\Sym}^\ast( V [1] ^\vee ) \to \what{\Sym}^\ast ( V [1] ^\vee )$$
of cohomological degree $1$ and square zero. In this expression, all tensors and duals are over the graded algebra $A^\sharp$.

The derivation $\d$ must make the completed symmetric algebra $\what{\Sym}^\ast( V [1] ^\vee )$ into a differential graded algebra over the differential graded algebra $A$.  

Further, when we reduce modulo the nilpotent ideal $I$, the derivation $\d$ must preserve the ideal in $\what{\Sym}^\ast ( V[1]^\vee)$ generated by $V$.
\end{definition}

The Taylor components of the derivation $\d$ are maps
$$
l_k : \wedge^k ( V) \to V
$$
of cohomological degree $2-k$, satisfying a version of the standard $L_\infty$ identities which also incorporates the differential on $A$.  The first operator $l_0$ defines an element of $V$; our axioms imply that the operator $l_0$ lies in the subspace $V \otimes_{A} I$.

Note that if $l_0$ is not zero, then $V$ will not have the structure of a differential graded module over $A$.   However,  the fact that we have an ordinary $L_\infty$ structure when we reduce modulo $I$ implies that $V / I $ is a differential module over the dg algebra $A / I$. 

If $V$ is a curved $L_\infty$ algebra over $A$, we will let $C^\ast(V)$ denote the differential graded $A$-algebras $\what{\Sym}^\ast(V^\vee[1])$, equipped with the differential which appears in the definition of the curved $L_\infty$ structure.  

\subsection{}
Let $\g, \h$ be $L_\infty$ algebras.  Recall that an $L_\infty$ map $\g \to \h$ is given by a sequence of linear maps $\Sym^n (\g[1] )  \to \h$, of degree $1$,  satisfying certain quadratic identities.  If $\h$ is finite dimensional, then an $L_\infty$ map $\g \to \h$ is the same as a map of commutative dgas $C^\ast(\h) \to C^\ast(\g)$, taking the maximal ideal $C^{> 0}(\h)$ in $C^\ast(\h)$ to the maximal ideal in $C^{> 0}(\g)$. 

Alternatively, an $L_\infty$ map $\g \to \h$ is the same thing as an element
$$
\alpha \in C^\ast(\g) \otimes \h
$$
which satisfies the Maurer-Cartan equation
$$
\d \alpha + \sum_{n > 1} \frac{1}{n!} l_n ( \alpha,\dots,\alpha ) = 0,
$$ 
and which vanishes modulo the maximal ideal in $C^\ast(\g)$. 

This form of the definition generalizes readily to define maps of curved $L_\infty$ algebras.  Let $A$ as above be a commutative dga equipped with a nilpotent ideal $I \subset A$, and let $\g,\h$ be curved $L_\infty$ algebras over $A$.  
\begin{definition}
A curved $L_\infty$ map $\g \to \h$ is an element
$$
\alpha \in C^\ast( \g) \otimes_A \h
$$
which satisfies the Maurer-Cartan equation
$$
 \sum_{n \ge 0} \frac{1}{n!} l_n ( \alpha,\dots,\alpha ) = 0,
$$
and which vanishes modulo the ideal in $C^\ast(\g)$ generated by $C^{> 0}(\g)$ and $I \subset A$. 
\end{definition}
Let $\Omega^\ast(\Delta^n)$ denote the algebra of polynomial forms on the $n$-simplex $\Delta^n$.    The set of $L_\infty$ maps $\g \to \h$ has a natural enrichment to a simplicial set; an $n$-simplex in this simplicial set is a Maurer-Cartan element in $C^\ast(\g) \otimes_A \h \otimes \Omega^\ast(\tr^n)$, which again vanishes modulo the maximal ideal generated by $I \otimes \Omega^\ast(\tr^n) \subset A \otimes \Omega^\ast(\tr^n)$ and by $C^{>0}(\g)$.  
\begin{definition}
A homotopy between two curved $L_\infty$ structures on an $A^\sharp$ module $V$  modules is a curved $L_\infty$ structure on $V \otimes \Omega^\ast(\Delta^1)$ over $A \otimes \Omega^\ast(\Delta^1)$, equipped with the nilpotent ideal $I \otimes \Omega^\ast(\Delta^1)$, which restricts to the given structures at either end of the one-simplex $\Delta^1$.  
\end{definition}
One can define higher homotopies by replacing the one-simple $\Delta^1$ by a higher simplex in this definition.  This defines a simplicial set of possible curved $L_\infty$ structures on $V$.  



\subsection{}
We are particularly interested a sheafified version of this definition, where our base ring $A$ is the sheaf $\Omega^\ast_X$ of complex valued smooth forms on a smooth manifold $X$, equipped with the de Rham differential.  Let $\Omega^\sharp_X$ denotes the underlying sheaf of graded algebras.
\begin{definition}
A curved $L_\infty$ algebra over $\Omega^\ast_X$ is a sheaf $\g$ of graded $\Omega^\#_X$ modules on $X$, which is locally free, equipped with the structure of curved $L_\infty$ algebra over $\Omega^\ast_X$, as detailed above; where the nilpotent ideal is $\Omega^{> 0}_X$.  

Let $\g_{red} = \g/ \Omega^{>0}_X$.  We further require that $\g_{red}$ is perfect: that is, locally homotopy equivalent to a finite cochain complex of vector bundles on $X$.  
\end{definition}
\begin{remark}
We will occasionally use $\g$ which are infinite dimensional modules over $\Omega^\#_X$.  Thus, the locally free condition requires some clarification.  By this, I mean that there is a graded nuclear Fr\'{e}chet space $V$, such that $V^i = 0$ for sufficiently large or small $i$; such that, locally, $\g$ is isomorphic to $V \otimes \Omega^\#_X$, where the tensor product is the completed projective tensor product.   The structure maps must be defined on the completed tensor product.
\end{remark}
We are also interested in this definition in families.
\begin{definition}
Let $A$ be a nuclear Fr\'{e}chet differential graded algebra.  An $A$-family of curved $L_\infty$ algebras over $\Omega^\ast_X$ is a curved $L_\infty$ algebra over the sheaf $\Omega^\ast_X \otimes A$ of Fr\'{e}chet differential graded algebras, equipped with nilpotent ideal $\Omega^{>0}_X \otimes A$.  

The tensor products in this definition are completed projective tensor products.  
\end{definition}
By considering families over the algebra $\Omega^\ast(\Delta^n)$ of forms on an $n$-simplex, we get a definition of homotopy between different structures of curved $L_\infty$ algebra on a locally free $\Omega^\sharp_X$ module $\g$. 


\subsection{}
Let $X$ be a complex manifold.  In this section we will construct a curved $L_\infty$ algebra over $\Omega^\ast_X$, the $\cinfty$ de Rham complex of $X$.  This curved $L_\infty$ algebra will encode the holomorphic geometry of $X$, and is well-defined up to contractible choice. 

Let $\mscr{J}^{hol}$ denote the infinite-rank vector bundle on $X$ whose fibre at $x \in X$ is the space of infinite jets of holomorphic functions at $x$.  Although $\mscr{J}^{hol}$ has a natural structure of an infinite-rank holomorphic vector bundle, we will only consider $\mscr{J}^{hol}$ has a $\cinfty$ vector bundle.  There is a $\cinfty$ natural flat connection on $\mscr{J}^{hol}$, and a flat section of $\mscr{J}^{hol}$ over an open subset $U \subset M$ is precisely a holomorphic function on $U$. 

If $p \in X$ and $z_1,\ldots, z_n$ are holomorphic coordinates at $p$, then we can identify the fibre of $\jhol$ at $p$ with the algebra $\C[[z_1,\dots,z_n]]$ of formal power series in the variables $z_i$.  Now suppose that $U \subset X$ is an open subset, and $z_1,\dots,z_n$ are holomorphic coordinates on $U$.  For each $p \in U$, the functions $z_i - z_i(p)$ define holomorphic coordinates centered at $p$. Let $y_i$ be the section of $\jhol$ whose value at $p$ is the jet of $z_i - z_i(p)$. We thus find an identification between the space $\Gamma(U, \mscr{J}^{hol}$ of smooth sections of $\mscr{J}^{hol}$ on $U$ with the space $\cinfty(U,\C)[[y_1,\ldots,y_n]]$ of formal power series in $n$ variables, with coefficients in the algebra $\cinfty(U,\C)$ of complex-valued smooth functions on $U$.   In these coordinates, the flat connection
$$
\nabla:  \Gamma(U, \jhol) \to \Omega^1(U,\jhol)
$$
takes the form
$$
\nabla = \sum \d \zbar_i \dpa{\zbar_i} + \d z_i \dpa{z_i} - \d z_i \dpa{y_i}.
$$
From this expression, it is clear that section of $\jhol$ is flat if and only if it is the jet of a holomorphic function on $U$.  

Since $\mscr{J}^{hol}$ has a flat connection, we can define the de Rham algebra 
$$\Omega^\ast_X(\jhol) = \Omega^\ast_X \otimes_{\cinfty_X} \jhol$$
with coefficients in $\jhol$.  I should emphasize that $\Omega^\ast_X$ denotes the $\cinfty$ de Rham complex, viewed as a sheaf of differential graded algebras on $X$.  

Since the natural algebra structure on $\jhol$ is compatible with the flat connection, $\Omega^\ast_X(\jhol)$ is a differential graded algebra over $\Omega^\ast_X$. If $\Oo_X^{hol}$ denotes the sheaf of holomorphic functions on $X$, there is a natural quasi-isomorphism (of sheaves of dg algebras on $X$)
$$
\Oo_X^{hol} \simeq \Omega^\ast_X( \jhol ) .
$$

\begin{lemma}
Then there is a canonical, up to contractible choice,  curved $L_\infty$ algebra $\g_X$ over $\Omega^\ast_X$ (with the nilpotent ideal $\Omega^{> 0}_X$), with the following properties. 
\begin{enumerate}
\item As an $\Omega^\sharp_X$-module, $\g_X$ is isomorphic to $T^{1,0}_X [-1] \otimes_{\cinfty_X} \Omega^\sharp_X$ (where $T^{1,0}_X$ denotes the holomorphic tangent bundle of $X$).
\item There is a quasi-isomorphism
$$
C^\ast(\mf g_X ) \simeq \jhol
$$
of differential graded $\Omega^\ast_X$-algebras. 
\end{enumerate}
\end{lemma}
\begin{proof} 
There is a natural decreasing filtration on $\jhol$ by subbundles, where $F^k \jhol$ is the subbundle whose fibre at $x \in X$ is the space of jets of holomorphic functions at $x$ which vanish to order $k$.  These subbundles are not preserved by the flat connection: rather, a kind of Griffiths transversality condition holds.  The connection gives a map
$$
F^k \jhol \to  F^{k-1} \jhol \otimes \Omega^1_X.
$$
Further, one can identify $F^1\jhol / F^2 \jhol$ with $(T_X^{1,0})^\vee$. 

Let us choose a splitting of the map 
$$
F^1 \jhol \to (T_X^{1,0})^\vee_X
$$
of $\cinfty$ vector bundles.   This leads to an isomorphism of $\Omega^\sharp_X$ modules
$$
\Omega^\sharp_X (\jhol) \iso  \what{\Sym}^\ast (T^{1,0}_X)^\vee_X ) \otimes_{\cinfty_X}  \Omega^\sharp_X.
$$
Since the left hand side is a differential graded algebra over $\Omega^\ast_X$, this isomorphism leads to a curved $L_\infty$ algebra over $\Omega^\ast_X$, which is easily seen to have all the desired properties.  

If we chose a different $\cinfty$ splitting of the map $F^1 \jhol \to T^\ast X$, we would find a homotopy equivalent curved $L_\infty$ algebra. The space of such splittings is contractible, and so the desired curved $L_\infty$ algebra is well-defined up to contractible choice.  
\end{proof}

The curved $L_\infty$ algebra $\g_X$ -- or rather its restriction to a flat $L_\infty$ algebra over the sheaf of holomorphic functions on $X$ --  was discussed by Kapranov in \cite{Kap97}.  Of course, from a formal point of view \cite{Qui69, Hin01, Lur10} the existence of a Lie algebra structure on $TX[-1]$ is no surprise: it is just defined to be the Koszul dual of the holomorphic bundle of complete augmented commutative algebras given by $\jhol$.  

A general approach to formal geometry, related to the approach used here, was developed in \cite{CalBer10}. 

\subsection{}
We can define curved $L_\infty$ algebras encoding other kinds of geometry on $X$.  For example, it is straightforward to modify the above definition to produce a curved $L_\infty$ algebra which encodes the $\cinfty$ geometry of a smooth manifold $X$. 

We will view curved $L_\infty$ algebras over $\Omega^\#_X$ as a form of ``derived scheme'' with underlying space $X$. 



==> h_z_volume_form_interpretation.txt <==
\section{The volume form interpretation of the main theorem}
In this section we will show how the main theorem as stated above can be interpreted (as explained in the introduction) as calculating the projective volume form on the derived space of degree $0$ maps from an elliptic curve $E$ to $X$.   

As always, we represent the complex manifold $X$ by the $L_\infty$ space $(X,\g_{X_{\dbar}})$.  The derived space of degree $0$ holomorphic maps from the elliptic curve $E$ to $X$ can be represented by the $L_\infty$ space $(X,\Omega^{0,\ast}(E) \otimes \g_{X_{\dbar}})$.  If $\mc{H}(E) \subset \Omega^{0,\ast}(E)$ is the subspace of harmonic elements, then this $L_\infty$ space is equivalent to $(X,\mc{H}(E) \otimes \g_{X_{\dbar}})$.   Note that the choice of a holomorphic volume form $\omega$ on $E$ leads to an isomorphism of dg algebras $\mc{H}(E) \iso \C[\eps]$, where $\eps$ is in cohomological degree $1$.  

The space of fields of our theory is the sheaf (on $X$) $\Omega^{0,\ast}(E) \otimes (\g_{X_{\dbar}} [1] \oplus \g_{X_{\dbar}}^\vee[-1])$.   The subspace of harmonic fields is $\mc{H}(E) \otimes (\g_{X_{\dbar}} [1] \oplus \g_{X_{\dbar}}^\vee[-1])$.  Functions on the space of harmonic fields have a differential, $Q + \{I_0[\infty],-\}_\infty$ given by bracketing with the scale $\infty$ classical action functional $I_0[\infty]$.  This differential corresponds to an $L_\infty$ structure on $\mc{H}(E) \otimes (\g_{X_{\dbar}} \oplus \g_{X_{\dbar}}^\vee[-2])$; it is easy to verify that this $L_\infty$ structure arises simply from the product on $\mc{H}(E) = \C[\eps]$ and the given $L_\infty$ structure on $\g_{X_{\dbar}} \oplus \g_{X_{\dbar}}^\vee[-2]$.  

\begin{lemma}
The $L_\infty$ space 
$$(X, \mc{H}(E) \otimes \left( \g_{X_{\dbar}} \oplus \g_{X_{\dbar}}^\vee[-2] \right)$$ coincides with the $L_\infty$ space $T^\ast[-1] \left(X, \mc{H}(E) \otimes \g_{X_{\dbar}}\right)$. 
\end{lemma}
\begin{proof}
The choice of a holomorphic volume form on $E$ leads to a pairing on $\mc{H}(E)$ of cohomological degree $-1$.  This gives an identification of $\mc{H}(E)$ with $\C[\eps]$, and so, for any $L_\infty$ space $(X, \mc{H}(E) \otimes \left( \g_{X_{\dbar}} \oplus \g_{X_{\dbar}}^\vee[-2] \right)$ can be identified with $T[-1] \what{T}^\ast(X,\g_{X_{\dbar}})$.  We have seen in section \ref{section_volume_form} that we can identify $T[-1] \what{T}^\ast(X,\g_{X_{\dbar}})$ with $T^\ast[-1] T^[-1] (X,\g_{X_{\dbar}})$, as desired. \end{proof}

Let us use the notation $X^E$ to denote the $L_\infty$ space 
$$(X,  \g_{X^E} ) = (X, \mc{H}(E) \otimes \g_{X_{\dbar}}).$$ 
Thus, we see that the harmonic classical fields are described by the $L_\infty$ space $T^\ast [-1]\left( X^E \right)$. 

The quantum effective action $I[\infty]$ leads to a differential on the space of harmonic fields given by the formula
$$
Q + \{I_0[\infty], -\}_\infty + \hbar\{I_1[\infty], -\}  + \hbar \tr_\infty.  
$$
We will view this as a differential on $\Oo( T^\ast[-1] (X, \g_{X^E})) [[\hbar]]$.  The $\hbar$ independent term of this differential is the ordinary differential on $\Oo( T^\ast[-1] B \g_{X^E} )$.  The term involving $\hbar$ provides a quantization, in the sense of section \ref{section_volume_form}.   In this section, I explain how, for any $L_\infty$ space $(X,\g_{X_{\dbar}})$, a $\C^\times$-invariant quantization of $T^\ast[-1] (X,\g_{X_{\dbar}})$ is the same as a projective volume form on $(X,\g_{X_{\dbar}})$.    

We thus find that the operator $\hbar\{I_1[\infty], -\}  + \hbar \tr_\infty$ can be viewed as a projective volume form on $T^\ast[-1] (X, \g_{X^E})$.  

\subsection{}
As we have seen, the choice of a holomorphic volume form on $E$ identifies $\mc{H}(E)$ with $\C[\eps]$, and so leads to an identification of $L_\infty$ spaces
$$
X^E = (X, \g_{X^E} ) \iso T[1] (X, \g_{X_{\dbar}}) . 
$$
In the introduction, I explained how our main theorem can be viewed as a comparison between the projective volume form $\d Vol_E$  on $X^E = T[-1] (X,\g_{X_{\dbar}})$ arising from quantum field theory, and a certain ``naive'' projective volume form $\d Vol_0$.  

In section \ref{section_volume_form} we showed that there is a unique projective volume form on $T[-1](X,\g_{X_{\dbar}})$ with the property that the integral map
$$
H^0(X, \Oo(T[-1] (X,\g_{X_{\dbar}}) )) = \oplus H^i(X,\Omega^i_X) \to \C
$$
is the composition of the projection onto $H^n(X,\Omega^n_X)$ with the usual integral over $X$.   

Let us call this projective volume form $\d Vol_0$.  Let $\d Vol_E$ be the projective volume form coming from quantizing holomorphic Chern-Simons theory.  Let $\tr_0$ and $\tr_E$ denote the divergence operator for these volume forms, viewed as operators on $\Oo(T^\ast[-1] T[-1] (X,\g_{X_{\dbar}})$.  We showed in section \ref{section_volume_form} that $\tr_0$ can be identified with $L_\pi$.  

Thus, 
$$
\tr_E = \tr_0 + \{\op{log} \op{Wit}(X,E), - \}.
$$
The results of \ref{section_volume_form} now immediately imply the desired result:
\begin{theorem}
The projective volume form $\tr_E$ on $T[-1](X,\g_{X_{\dbar}})$ is integrable, and the integration map
$$
\int_{T[-1] (X,\g_{X_{\dbar}})} - \d Vol_E : \oplus H^i(X,\Omega^i_X) \to \C
$$
(which is defined up to a projective factor) sends $\alpha \in \oplus H^i(X,\Omega^i_X)$ to 
$$
\int_X [ \op{Wit}(X,E) \alpha]_n.
$$
Here $[-]_n$ refers to the projection onto $H^n(X,\Omega^n_X)$. 
\end{theorem}



==> q_todd_class.txt <==
\section{Hochschild homology and the $\what{A}$ class}
In this section I will show how the quantum field theoretic results of this paper give a simple new proof of the results of Fedosov and Bressler-Nest-Tsygan on the Hochschild homology of the algebra of differential operators.  The results of this section are a much simpler variant of the theorem about the Witten genus. 

As before, let $X$ be a complex or $\cinfty$ manifold, and let $\g_X$ be the curved $L_\infty$ algebra over $\Omega^\ast(X)$ which encodes the geometry of $X$.  The results presented below work either in the complex or $\cinfty$ situation, but for simplicity we will discuss only the complex situation.

The quantum field theory relevant to the $\what{A}$ class is the non-holomorphic Chern-Simons theory.  If $S^1_{dR}$ denotes the ringed space $(S^1,\Omega^\ast(S^1))$.  Integration gives $S^1_{dR}$ a volume element of cohomological degree $-1$.  The symplectic form on $T^\ast X_{\dbar}$ is, of course, of cohomological degree $0$.   Thus, the Alexandrov-Kontsevich-Schwartz-Zabronovsky construction gives a field theory (in the BV formalism) of maps
$$
S^1_{dR} \to T^\ast X_{\dbar}.
$$ 
Concretely, in terms of the curved $L_\infty$ algebra $\g_X$, the space of fields is the space
$$
\Fields = \Omega^\ast(S^1) \otimes (\g_X[1] \oplus \g_X^\vee[-1]).
$$
If $\alpha \in \Omega^\ast(S^1) \otimes \g_X[1]$ and $\beta \in \Omega^\ast(S^1) \otimes \g_X^\vee[-1]$, the action is 
$$
S(\alpha, \beta) = \int_{S^1} \ip{\d_{dR} \alpha, \beta} 
+ \ip{l_0, \beta} + \sum_{n \ge 1} \frac{1}{n!} \ip{l_n(\alpha,\dots,\alpha), \beta   }
$$
as before.  We can split the action $S$, as before, into an interacting part and quadratic part. If we let
$$
Q = \d_{dR} + l_1 : \Omega^\ast(S^1) \otimes (\g_X [1] \oplus \g_X^\vee[-1] )
$$
then we can write
$$
S(\alpha,\beta) = \int_{S^1} \ip{Q \alpha, \beta} + I_{CS}(\alpha,\beta).
$$
The operator $\d^\ast$ gives a gauge fixing condition for this theory.

As with holomorphic Chern-Simons theory, there is a $\C^\times$ action on the space $\E$ of fields by rescaling $\g_X^\vee$, under which the action $S$ is of weight $-1$.  We will look for $\C^\times$ invariant quantizations: such quantizations only have one-loop terms.
\begin{theorem}
\begin{enumerate}
\item The obstruction group for $\C^\times$ invariant quantizations of the Chern-Simons theory of maps $S^1 \to T^\ast X$ is 
$$H^!(X, \Omega^1_{cl}(X)) \oplus H^2( X, \Omega^1_{cl}).$$ Further, the obstruction to quantizing is zero.
\item Let $I_1[\infty]$ denote the one-loop part of the scale $\infty$ effective action for the resulting quantization on $S^1$.  Let 
$$
\mc H \subset \Fields(S^1).
$$
be the subspace of harmonic fields.  Then, 
$$
I_1[\infty] \mid_{\mc H} = \op{log} \left( e^{-c_1(TX)/ 2 } \op{Td}(TX) \right) \in \Oo(\mc H) = \Omega^-\ast( B \g_X) .
$$
\end{enumerate}
\end{theorem}
\begin{proof}
The proof is very similar (but easier) to the proof of the result for the Witten genus.  Since we are looking at $\C^\times$-invariant quantizations, obstructions only appear at one loop. We can use the techniques of \cite{Cos10}, Chapter 6 to identify the obstruction group.  Let $J (\Omega^\ast(S^1) \otimes \g_X)$ be the $D_{S^1}$ Lie algebra of jets of sections of the bundle $\Omega^\ast(S^1) \otimes \g_X$ on $S^1$.

We can identify the obstruction group with 
$$
\omega_{S^1} \otimes_{D_{S^1}}^{\mbb L} C^\ast_{red} ( J (\Omega^\ast(S^1) \otimes \g_X) ) 
$$
where $\omega_{S^1}$ refers to the right $D_{S^1}$ module of top forms on $S^1$.

Note that there is a quasi-isomorphism
$$
J (\Omega^\ast(S^1) \otimes \g_X) \iso g_X
$$
of $D_{S^1}$ $L_\infty$ algebras, where the $L_\infty$ algebra on the right is viewed as a trivial $D_{S^1}$ $L_\infty$ algebra.

Thus, we find the obstruction-deformation complex is quasi-isomorphic to
$$
\omega_{S^1} \otimes_{D_{S^1}}^{\mbb L} C^\ast_{red}(\g_X) .
$$
Note that $C^\ast_{red}(\g_X)$ is the space of functions on $B \g_X$, modulo constants. Thus,
$$
C^\ast_{red}(\g_X) \simeq \Omega^1_{cl}(X)
$$ 
and we find that the obstruction-deformation complex is
$$
\Omega^1_{cl}(X) \otimes H^\ast(S^1)[1]
$$
as desired.

It is a simple matter to check that the obstruction to quantizing vanishes (as do all counterterms).  The final step is to compute $I_1[\infty]$.  This computation is almost identical to the computation of the Witten genus, except that instead of considering the traces of the operators $\left( \frac{\d}{\d z} D^{-1} \right)^k$ on $\Omega^{0,\ast}(E)$, we find the trace of the operator $\left( \frac{\d}{\d x} D^{-1} \right)^k$ on $\Omega^\ast(S^1)$. (In these expressions, $D$ refers to the Laplacian on $\Omega^{0,\ast}(E)$ or $\Omega^\ast(S^1)$.
\end{proof}

One can ask how this calculation relates to the Hochschild homology of the algebra of differential operators on $X$.  Quantizing the Chern-Simons theory of maps $\R \to T^\ast X$ yields a sheaf, on $X$, of factorization algebras on $\R$.  The following theorem, which will be proved elsewhere, identifies this sheaf.
\begin{theorem}
This sheaf on $X$ of factorization algebras on $\R$ is, in fact, a sheaf of locally constant factorization algebras, and so of $E_1$ algebras.  

It is isomorphic to the Rees algebra of the sheaf of differential operators on $X$ twisted by $K_X^{\otimes \tfrac{1}{2}}$.
\end{theorem}
Let us denote the Rees algebra of this sheaf of twisted differential operators by $\op{Diff}^{\hbar}(X, K_X^{\otimes \tfrac{1}{2} })$.  As a corollary of the quantum field theoretic quantization sketched above, we recover the following result of Fedosov and Bressler-Nest-Tsygan.
\begin{theorem}
There is a quasi-isomorphism
$$
HH ( \op{Diff}^{\hbar}(X, K_X^{\otimes \tfrac{1}{2}}) ) \simeq \left( \Omega^{-\ast} ( T^\ast X) [[\hbar]], L_\pi  - \hbar\{c_1(X) / 2, - \} + \hbar \{ \log \op{Td}(X) , - \} \right).
$$ 
\end{theorem}
